Spectral properties of quasars from Sloan Digital Sky Survey data release 14: The catalog

We present measurements of the spectral properties for a total of 526,265 quasars, out of which 63% have continuum S/N$>3$ pixel$^{-1}$, selected from the fourteenth data release of the Sloan Digital Sky Survey (SDSS-DR14) quasar catalog. We performed a careful and homogeneous analysis of the SDSS spectra of these sources, to estimate the continuum and line properties of several emission lines such as H${\alpha}$, H${\beta}$, H${\gamma}$, Mg \textsc{ii}, C \textsc{iii]}, C \textsc{iv} and Ly${\alpha}$. From the derived emission line parameters, we estimated single-epoch virial black hole masses ($M_{\mathrm{BH}}$) for the sample using H${\beta}$, Mg \textsc{ii} and C \textsc{iv} emission lines. The sample covers a wide range in bolometric luminosity ($\log L_{\mathrm{bol}}$; erg s$^{-1}$) between 44.4 and 47.3 and $\log M_{\mathrm{BH}}$ between 7.1 and 9.9 $M_{\odot}$. Using the ratio of $L_{\mathrm{bol}}$ to the Eddington luminosity as a measure of the accretion rate, the logarithm of the accretion rate is found to be in the range between $-$2.06 and 0.43. We performed several correlation analyses between different emission line parameters and found them to match with that known earlier using smaller samples. We noticed that strong Fe \textsc{ii} sources with large Balmer line width, and highly accreting sources with large $M_{\mathrm{BH}}$ are rare in our sample. We make available online an extended and complete catalog that contains various spectral properties of 526,265 quasars derived in this work along with other properties culled from the SDSS-DR14 quasar catalog.

==> fit_result_paper.txt <==
xlabels[j]	 xlabels[i]	 						m 	\pm em	 				c	\pm ec	 			    sig \pm esig	 rs
PL\_SLOPE	 		& LOG\_FWHM\_HB\_BR	 	&$-$0.280	$\pm$  0.018 & $-$0.239	    $\pm$ 0.064	& 0.463	$\pm$ 0.003	& $-$0.09 \\
PL\_SLOPE	 		& LOG\_EW\_HB\_BR	 	&$-$1.051	$\pm$  0.017 & 0.702	 	$\pm$ 0.030	& 0.445	$\pm$ 0.003	& $-$0.30 \\
PL\_SLOPE	 		& LOG\_L5100	 	 	&$-$0.389	$\pm$  0.006 & 16.100	 	$\pm$ 0.256	& 0.508	$\pm$ 0.003	& $-$0.24 \\
PL\_SLOPE	 		& LOG\_EW\_FE\_OP	  	&   0.040	$\pm$  0.013 & $-$1.308	    $\pm$ 0.021	& 0.492	$\pm$ 0.003	& $-$0.05 \\
PL\_SLOPE	 		& LOG\_FWHM\_MGII\_BR	&   0.317	$\pm$  0.008 & $-$2.476	    $\pm$ 0.030	& 0.311	$\pm$ 0.001	& 0.03 \\
PL\_SLOPE	 		& LOG\_EW\_MGII\_BR	 	&   0.420	$\pm$  0.005 & $-$2.042	    $\pm$ 0.009	& 0.313	$\pm$ 0.001	& 0.15 \\
PL\_SLOPE	 		& LOG\_EW\_FE\_UV	 	&   0.250	$\pm$  0.005 & $-$1.816	    $\pm$ 0.010	& 0.297	$\pm$ 0.001	& 0.07 \\
PL\_SLOPE	 		& LOG\_L3000	 		&$-$0.183	$\pm$  0.002 & 6.972	    $\pm$ 0.073	& 0.341	$\pm$ 0.001	& $-$0.12 \\
PL\_SLOPE	 		& LOG\_FWHM\_CIV	 	&$-$0.293	$\pm$  0.007 & $-$0.208	    $\pm$ 0.024	& 0.258	$\pm$ 0.001	& $-$0.08 \\
PL\_SLOPE	 		& LOG\_EW\_CIV	 		&   0.274	$\pm$  0.004 & $-$1.754	    $\pm$ 0.008	& 0.254	$\pm$ 0.001	& 0.15 \\
PL\_SLOPE	 		& LOG\_L1350	        &$-$0.057	$\pm$  0.002 & 1.407	    $\pm$ 0.100	& 0.317	$\pm$ 0.001	& $-$0.03 \\
LOG\_FWHM\_HB\_BR	& LOG\_EW\_HB\_BR	    &   0.260	$\pm$  0.005 & 3.087	    $\pm$ 0.008	& 0.031	$\pm$ 0.001	& 0.22 \\
LOG\_FWHM\_HB\_BR	& LOG\_L5100	        &   0.072	$\pm$  0.002 & 0.338	    $\pm$ 0.086	& 0.030	$\pm$ 0.001	& 0.16 \\
LOG\_FWHM\_HB\_BR	& LOG\_EW\_FE\_OP	    &$-$0.159	$\pm$  0.004 & 3.829	    $\pm$ 0.006	& 0.030	$\pm$ 0.001	& $-$0.21 \\
LOG\_FWHM\_HB\_BR	& LOG\_FWHM\_MGII\_BR	&   1.023	$\pm$  0.004 & $-$0.089	    $\pm$ 0.014	& 0.005	$\pm$ 0.001	& 0.67 \\
LOG\_FWHM\_HB\_BR	& LOG\_EW\_MGII\_BR	    &   0.243	$\pm$  0.004 & 3.171	    $\pm$ 0.007	& 0.024	$\pm$ 0.001	& 0.21 \\
LOG\_FWHM\_HB\_BR	& LOG\_EW\_FE\_UV	    &   0.082	$\pm$  0.005 & 3.420	    $\pm$ 0.010	& 0.024	$\pm$ 0.001	& 0.09 \\
LOG\_FWHM\_HB\_BR	& LOG\_L3000	        &   0.064	$\pm$  0.002 & 0.730	    $\pm$ 0.075	& 0.030	$\pm$ 0.001	& 0.17 \\
LOG\_EW\_HB\_BR	 	& LOG\_L5100	        &$-$0.049	$\pm$  0.002 & 3.987	    $\pm$ 0.091	& 0.034	$\pm$ 0.001	& $-$0.04 \\
LOG\_EW\_HB\_BR	 	& LOG\_EW\_FE\_OP	    &   0.209	$\pm$  0.003 & 1.491	    $\pm$ 0.005	& 0.027	$\pm$ 0.001	& 0.24 \\
LOG\_EW\_HB\_BR	 	& LOG\_FWHM\_MGII\_BR	&   0.112	$\pm$  0.007 & 1.433	    $\pm$ 0.027	& 0.037	$\pm$ 0.001	& 0.09 \\
LOG\_EW\_HB\_BR	 	& LOG\_EW\_MGII\_BR	 	&   0.288	$\pm$  0.005 & 1.354	    $\pm$ 0.008	& 0.035	$\pm$ 0.001	& 0.24 \\
LOG\_EW\_HB\_BR	 	& LOG\_EW\_FE\_UV	    &   0.240	$\pm$  0.006 & 1.367	    $\pm$ 0.012	& 0.041	$\pm$ 0.001	& 0.21 \\
LOG\_EW\_HB\_BR	 	& LOG\_L3000	        &$-$0.005	$\pm$  0.002 & 2.029	    $\pm$ 0.083	& 0.034	$\pm$ 0.001	& 0.04 \\
LOG\_L5100	 		& LOG\_EW\_FE\_OP	    &$-$0.022	$\pm$  0.006 & 44.438	    $\pm$ 0.011	& 0.150	$\pm$ 0.001	& 0.02 \\
LOG\_L5100	 		& LOG\_FWHM\_MGII\_BR	&   0.169	$\pm$  0.009 & 43.874	    $\pm$ 0.034	& 0.135	$\pm$ 0.001	& 0.10 \\
LOG\_L5100	 		& LOG\_EW\_MGII\_BR	    &$-$0.752	$\pm$  0.006 & 45.792	    $\pm$ 0.010	& 0.107	$\pm$ 0.001	& $-$0.42 \\
LOG\_L5100	 		& LOG\_EW\_FE\_UV	    &$-$0.463	$\pm$  0.007 & 45.396	    $\pm$ 0.014	& 0.118	$\pm$ 0.001	& $-$0.24 \\
LOG\_L5100	 		& LOG\_L3000	        &   0.806	$\pm$  0.001 & 8.576	    $\pm$ 0.044	& 0.019	$\pm$ 0.001	& 0.93 \\
LOG\_EW\_FE\_OP	 	& LOG\_FWHM\_MGII\_BR	&$-$0.450	$\pm$  0.009 & 3.312	    $\pm$ 0.033	& 0.053	$\pm$ 0.001	& $-$0.24 \\
LOG\_EW\_FE\_OP	 	& LOG\_EW\_MGII\_BR	    &$-$0.068	$\pm$  0.007 & 1.820	    $\pm$ 0.012	& 0.057	$\pm$ 0.001	& $-$0.13 \\
LOG\_EW\_FE\_OP	 	& LOG\_EW\_FE\_UV	    &   0.094	$\pm$  0.008 & 1.564	    $\pm$ 0.015	& 0.047	$\pm$ 0.001	& 0.00 \\
LOG\_EW\_FE\_OP	 	& LOG\_L3000	        &$-$0.025	$\pm$  0.003 & 2.792	    $\pm$ 0.119	& 0.062	$\pm$ 0.001	& 0.00 \\
LOG\_FWHM\_MGII\_BR	& LOG\_EW\_MGII\_BR	    &   0.262	$\pm$  0.001 & 3.207	    $\pm$ 0.002	& 0.017	$\pm$ 0.001	& 0.32 \\
LOG\_FWHM\_MGII\_BR	& LOG\_EW\_FE\_UV	    &   0.103	$\pm$  0.001 & 3.461	    $\pm$ 0.003	& 0.018	$\pm$ 0.001	& 0.12 \\
LOG\_FWHM\_MGII\_BR	& LOG\_L3000	        &   0.014	$\pm$  0.001 & 3.041	    $\pm$ 0.025	& 0.019	$\pm$ 0.001	& 0.06 \\
LOG\_FWHM\_MGII\_BR	& LOG\_FWHM\_CIV	    &   0.241	$\pm$  0.003 & 2.797	    $\pm$ 0.013	& 0.013	$\pm$ 0.001	& 0.17 \\
LOG\_FWHM\_MGII\_BR	& LOG\_EW\_CIV	        &   0.064	$\pm$  0.002 & 3.563	    $\pm$ 0.003	& 0.014	$\pm$ 0.001	& 0.06 \\
LOG\_FWHM\_MGII\_BR	& LOG\_L1350	        &$-$0.031	$\pm$  0.001 & 5.100	    $\pm$ 0.045	& 0.015	$\pm$ 0.001	& $-$0.02 \\
LOG\_EW\_MGII\_BR	& LOG\_EW\_FE\_UV	    &   0.708	$\pm$  0.002 & 0.342	    $\pm$ 0.003	& 0.021	$\pm$ 0.001	& 0.58 \\
LOG\_EW\_MGII\_BR	& LOG\_L3000	        &$-$0.214	$\pm$  0.001 & 11.388	    $\pm$ 0.029	& 0.033	$\pm$ 0.001	& $-$0.49 \\
LOG\_EW\_MGII\_BR	& LOG\_FWHM\_CIV	    &$-$0.215	$\pm$  0.006 & 2.511	    $\pm$ 0.020	& 0.047	$\pm$ 0.001	& $-$0.12 \\
LOG\_EW\_MGII\_BR	& LOG\_EW\_CIV	        &   0.536	$\pm$  0.002 & 0.781	    $\pm$ 0.004	& 0.026	$\pm$ 0.001	& 0.62 \\
LOG\_EW\_MGII\_BR	& LOG\_L1350	        &$-$0.338	$\pm$  0.001 & 17.098	    $\pm$ 0.064	& 0.028	$\pm$ 0.001	& $-$0.65 \\
LOG\_EW\_FE\_UV	 	& LOG\_L3000	        &$-$0.146	$\pm$  0.001 & 8.516	    $\pm$ 0.039	& 0.043	$\pm$ 0.001	& $-$0.27 \\
LOG\_EW\_FE\_UV	 	& LOG\_FWHM\_CIV	    &$-$0.257	$\pm$  0.006 & 2.882	    $\pm$ 0.022	& 0.047	$\pm$ 0.001	& $-$0.10 \\
LOG\_EW\_FE\_UV	 	& LOG\_EW\_CIV	        &   0.515	$\pm$  0.003 & 1.048	    $\pm$ 0.005	& 0.029	$\pm$ 0.001	& 0.54 \\
LOG\_EW\_FE\_UV	 	& LOG\_L1350	        &$-$0.217	$\pm$  0.002 & 11.805	    $\pm$ 0.084	& 0.043	$\pm$ 0.001	& $-$0.31 \\
LOG\_L3000	 		& LOG\_FWHM\_CIV	    &   0.784	$\pm$  0.007 & 42.513	    $\pm$ 0.027	& 0.173	$\pm$ 0.001	& 0.28 \\
LOG\_L3000	 		& LOG\_EW\_CIV	        &$-$0.952	$\pm$  0.003 & 47.099	    $\pm$ 0.006	& 0.120	$\pm$ 0.001	& $-$0.57 \\
LOG\_L3000	 		& LOG\_L1350	        &   0.896	$\pm$  0.001 & 4.624	    $\pm$ 0.047	& 0.033	$\pm$ 0.001	& 0.91 \\
LOG\_FWHM\_CIV	 	& LOG\_EW\_CIV	        &$-$0.179	$\pm$  0.002 & 3.938	    $\pm$ 0.003	& 0.025	$\pm$ 0.001	& $-$0.21 \\
LOG\_FWHM\_CIV	 	& LOG\_L1350	        &   0.129	$\pm$  0.001 &$-$2.278	    $\pm$ 0.038	& 0.024	$\pm$ 0.001	& 0.33 \\
LOG\_EW\_CIV	 	& LOG\_L1350	        &$-$0.305	$\pm$  0.001 & 15.749	 	$\pm$ 0.042	& 0.038	$\pm$ 0.001	& $-$0.53 \\
